Single-Queue Decoding for Neural Machine Translation

Neural machine translation models rely on the beam search algorithm for decoding. In practice, we found that the quality of hypotheses in the search space is negatively affected owing to the fixed beam size. To mitigate this problem, we store all hypotheses in a single priority queue and use a universal score function for hypothesis selection. The proposed algorithm is more flexible as the discarded hypotheses can be revisited in a later step. We further design a penalty function to punish the hypotheses that tend to produce a final translation that is much longer or shorter than expected. Despite its simplicity, we show that the proposed decoding algorithm is able to select hypotheses with better qualities and improve the translation performance.

==> more_words.txt <==

The purpose 
In this section, we summarize the problems of beam search we found by analyzing the lattice (i.e search path) produced by the decoding algorithm:

\begin{enumerate}[topsep=0pt,itemsep=-1ex,partopsep=1ex,parsep=1ex]
    \item suboptimal search space
    \item over-translation and under-translation
    \item high-confidence trap
    \item problem of length-normalization
    \item early termination
\end{enumerate}

%\subsection{Suboptimal Search Space}
%\label{sec:search_space}

We found that a beam size of one is sufficient in most situations when the next word of a hypothesis is obvious. Increasing beam size allows multiple decoding paths to be explored in parallel. Using very large beam size will only slow down the computation and produce noisy hypotheses. However, when multiple predictions get similar confidences, the decoding algorithm with a small beam size usually fail to explore most of the branches, as the exploration requires the algorithm to give up an existing decoding path.

%\subsection{Over-Translation and Under-Translation}

The decoding algorithm occasionally repeats the same word or phrase multiple times (over-translation). Similarly, some important words are sometimes missing in the translation.

%\subsection{High-Confidence Traps}

When the a partial translation gets high local scores multiple times, the hypotheses in other decoding paths will fall outside the beam even they might get higher score in the future. 

%\subsection{Problem of Length-normalization}

With length-normalization, a poor hypothesis can greatly improve its global score by accumulating multiple local scores.

%\subsection{Early Termination}
%\label{sec:termination} 

Beam search algorithm sometimes give up a hypothesis to explore other alternations even the hypothesis is expected to be finished (i.e. reaching a EOS token) in just few steps.



